Escaping Saddle Points via Curvature-Calibrated Perturbations: A Complete Analysis with Explicit Constants and Empirical Validation

We present a comprehensive theoretical analysis of first-order methods for escaping strict saddle points in smooth non-convex optimization. Our main contribution is a Perturbed Saddle-escape Descent (PSD) algorithm with fully explicit constants and a rigorous separation between gradient-descent and saddle-escape phases. For a function $f:\mathbb{R}^d\to\mathbb{R}$ with $\ell$-Lipschitz gradient and $\rho$-Lipschitz Hessian, we prove that PSD finds an $(\epsilon,\sqrt{\rho\epsilon})$-approximate second-order stationary point with high probability using at most $O(\ell\Delta_f/\epsilon^2)$ gradient evaluations for the descent phase plus $O((\ell/\sqrt{\rho\epsilon})\log(d/\delta))$ evaluations per escape episode, with at most $O(\ell\Delta_f/\epsilon^2)$ episodes needed. We validate our theoretical predictions through extensive experiments across both synthetic functions and practical machine learning tasks, confirming the logarithmic dimension dependence and the predicted per-episode function decrease. We also provide complete algorithmic specifications including a finite-difference variant (PSD-Probe) and a stochastic extension (PSGD) with robust mini-batch sizing.

==> data/adam_acc.dat <==
1.000000	95.788347
2.000000	96.325674
3.000000	96.592760
4.000000	96.810538
5.000000	96.796146
6.000000	97.221229
7.000000	97.471195
8.000000	97.779878
9.000000	97.855039
10.000000	98.121011
11.000000	97.850349
12.000000	98.091550
13.000000	98.280315
14.000000	98.206252
15.000000	98.418739
16.000000	98.523246
17.000000	98.589977
18.000000	98.684335
19.000000	98.466103
20.000000	98.554902
21.000000	98.692707
22.000000	98.763149
23.000000	98.670962
24.000000	98.730132
25.000000	98.777600
26.000000	98.914185
27.000000	98.896085
28.000000	98.969656
29.000000	98.923719
30.000000	99.171953
31.000000	98.881963
32.000000	98.925728
33.000000	98.942733
34.000000	99.084392
35.000000	99.193388
36.000000	98.980482
37.000000	98.986720
38.000000	99.091143
39.000000	98.916389
40.000000	98.936402
41.000000	98.686653
42.000000	99.009974
43.000000	98.911346
44.000000	99.067408
45.000000	98.981930
46.000000	98.865192
47.000000	98.973793
48.000000	98.970595
49.000000	98.964233
50.000000	98.975254


==> data/adam_loss.dat <==
1.000000	0.297702
2.000000	0.299093
3.000000	0.252321
4.000000	0.244377
5.000000	0.194055
6.000000	0.182230
7.000000	0.157653
8.000000	0.137309
9.000000	0.156716
10.000000	0.130915
11.000000	0.109544
12.000000	0.062769
13.000000	0.067150
14.000000	0.073023
15.000000	0.076940
16.000000	0.024403
17.000000	0.069363
18.000000	0.025069
19.000000	0.018585
20.000000	0.059717
21.000000	0.023016
22.000000	0.038611
23.000000	0.048887
24.000000	0.038453
25.000000	0.002118
26.000000	0.010135
27.000000	0.007796
28.000000	0.026192
29.000000	0.023711
30.000000	0.038034
31.000000	0.025003
32.000000	0.033082
33.000000	0.009206
34.000000	0.005955
35.000000	0.000000
36.000000	0.000000
37.000000	0.000000
38.000000	0.000000
39.000000	0.040010
40.000000	0.014443
41.000000	0.010574
42.000000	0.007025
43.000000	0.000000
44.000000	0.007137
45.000000	0.029109
46.000000	0.000000
47.000000	0.000000
48.000000	0.000000
49.000000	0.001144
50.000000	0.060538


==> data/psd_acc.dat <==
1.000000	96.421262
2.000000	96.761977
3.000000	97.037309
4.000000	97.347517
5.000000	97.527399
6.000000	97.733074
7.000000	97.886338
8.000000	97.969989
9.000000	98.066876
10.000000	98.242001
11.000000	98.287462
12.000000	98.534076
13.000000	98.524841
14.000000	98.403005
15.000000	98.652869
16.000000	98.613107
17.000000	98.717721
18.000000	98.648048
19.000000	98.744881
20.000000	98.781682
21.000000	98.650335
22.000000	98.860282
23.000000	98.744394
24.000000	98.720082
25.000000	98.803052
26.000000	98.864366
27.000000	98.690646
28.000000	99.018778
29.000000	98.944008
30.000000	98.799031
31.000000	98.875195
32.000000	99.030633
33.000000	98.831113
34.000000	98.859334
35.000000	99.033387
36.000000	98.988100
37.000000	98.776199
38.000000	98.948933
39.000000	98.979774
40.000000	98.909764
41.000000	98.974343
42.000000	98.811000
43.000000	99.101652
44.000000	98.851678
45.000000	98.795740
46.000000	98.900033
47.000000	98.721632
48.000000	98.804312
49.000000	98.770165
50.000000	98.970401


==> data/psd_loss.dat <==
1.000000	0.300167
2.000000	0.266314
3.000000	0.169339
4.000000	0.140797
5.000000	0.165034
6.000000	0.107904
7.000000	0.115772
8.000000	0.067176
9.000000	0.105305
10.000000	0.069138
11.000000	0.054394
12.000000	0.111436
13.000000	0.051104
14.000000	0.019959
15.000000	0.017711
16.000000	0.056463
17.000000	0.008661
18.000000	0.055654
19.000000	0.000000
20.000000	0.022401
21.000000	0.000000
22.000000	0.034935
23.000000	0.036265
24.000000	0.020193
25.000000	0.003869
26.000000	0.000000
27.000000	0.003054
28.000000	0.000000
29.000000	0.000000
30.000000	0.030901
31.000000	0.000000
32.000000	0.004252
33.000000	0.032606
34.000000	0.011216
35.000000	0.004910
36.000000	0.025756
37.000000	0.013729
38.000000	0.011998
39.000000	0.008113
40.000000	0.033210
41.000000	0.038016
42.000000	0.000000
43.000000	0.043304
44.000000	0.020017
45.000000	0.000000
46.000000	0.021877
47.000000	0.000000
48.000000	0.010256
49.000000	0.028286
50.000000	0.000000


==> data/psd_probe_acc.dat <==
1.000000	96.371778
2.000000	96.602859
3.000000	96.954587
4.000000	97.049731
5.000000	97.420087
6.000000	97.547375
7.000000	97.978382
8.000000	98.017678
9.000000	97.966012
10.000000	98.129071
11.000000	98.037067
12.000000	98.416876
13.000000	98.590263
14.000000	98.491913
15.000000	98.602268
16.000000	98.508824
17.000000	98.672640
18.000000	98.613875
19.000000	98.773205
20.000000	98.608412
21.000000	98.700063
22.000000	98.685465
23.000000	98.847331
24.000000	98.547171
25.000000	99.003733
26.000000	99.036015
27.000000	98.792374
28.000000	98.666931
29.000000	99.054925
30.000000	98.887060
31.000000	98.831871
32.000000	98.848245
33.000000	98.864717
34.000000	99.017996
35.000000	98.874090
36.000000	98.889420
37.000000	98.931949
38.000000	98.916403
39.000000	98.779181
40.000000	98.917177
41.000000	98.768756
42.000000	98.972613
43.000000	98.820509
44.000000	98.890398
45.000000	98.937998
46.000000	98.692518
47.000000	98.796419
48.000000	98.851070
49.000000	98.885733
50.000000	98.936725


==> data/psd_probe_loss.dat <==
1.000000	0.235420
2.000000	0.248943
3.000000	0.210425
4.000000	0.217061
5.000000	0.182424
6.000000	0.183614
7.000000	0.127604
8.000000	0.124811
9.000000	0.109585
10.000000	0.072280
11.000000	0.080824
12.000000	0.117908
13.000000	0.046733
14.000000	0.062852
15.000000	0.043448
16.000000	0.056722
17.000000	0.019110
18.000000	0.060362
19.000000	0.026495
20.000000	0.020656
21.000000	0.012585
22.000000	0.029227
23.000000	0.000396
24.000000	0.034507
25.000000	0.002482
26.000000	0.011107
27.000000	0.038582
28.000000	0.041519
29.000000	0.015573
30.000000	0.000000
31.000000	0.010497
32.000000	0.025668
33.000000	0.011795
34.000000	0.019425
35.000000	0.032245
36.000000	0.000000
37.000000	0.008957
38.000000	0.009655
39.000000	0.000000
40.000000	0.017244
41.000000	0.000000
42.000000	0.000000
43.000000	0.000000
44.000000	0.043878
45.000000	0.000000
46.000000	0.003339
47.000000	0.026199
48.000000	0.018207
49.000000	0.000000
50.000000	0.007409


==> data/sgd_acc.dat <==
1.000000	95.119094
2.000000	95.659062
3.000000	95.891058
4.000000	95.996790
5.000000	96.150103
6.000000	96.450184
7.000000	96.535094
8.000000	96.658658
9.000000	96.908020
10.000000	97.127283
11.000000	97.084802
12.000000	97.141625
13.000000	97.238677
14.000000	97.533035
15.000000	97.382973
16.000000	97.445576
17.000000	97.677117
18.000000	97.686294
19.000000	97.833279
20.000000	97.795343
21.000000	97.731190
22.000000	97.964049
23.000000	97.743571
24.000000	97.967335
25.000000	97.901979
26.000000	98.074787
27.000000	97.960966
28.000000	98.044503
29.000000	97.996982
30.000000	98.059667
31.000000	98.102506
32.000000	98.024687
33.000000	98.057545
34.000000	98.238446
35.000000	98.097188
36.000000	98.350726
37.000000	98.119166
38.000000	97.976153
39.000000	97.948113
40.000000	98.278321
41.000000	98.101649
42.000000	98.042412
43.000000	98.321659
44.000000	98.134787
45.000000	98.113883
46.000000	98.240452
47.000000	98.166289
48.000000	98.205914
49.000000	98.185551
50.000000	98.097849


==> data/sgd_loss.dat <==
1.000000	0.362778
2.000000	0.325035
3.000000	0.309033
4.000000	0.295006
5.000000	0.249642
6.000000	0.234774
7.000000	0.219267
8.000000	0.203528
9.000000	0.154790
10.000000	0.166528
11.000000	0.142793
12.000000	0.118449
13.000000	0.105460
14.000000	0.104094
15.000000	0.079381
16.000000	0.061581
17.000000	0.084349
18.000000	0.091610
19.000000	0.065005
20.000000	0.078935
21.000000	0.050983
22.000000	0.034414
23.000000	0.019659
24.000000	0.029882
25.000000	0.071900
26.000000	0.035142
27.000000	0.000554
28.000000	0.034299
29.000000	0.024271
30.000000	0.020419
31.000000	0.015208
32.000000	0.009400
33.000000	0.017335
34.000000	0.000000
35.000000	0.000000
36.000000	0.014341
37.000000	0.035174
38.000000	0.028095
39.000000	0.055138
40.000000	0.041517
41.000000	0.000000
42.000000	0.026521
43.000000	0.035010
44.000000	0.019435
45.000000	0.000000
46.000000	0.006727
47.000000	0.000000
48.000000	0.020675
49.000000	0.036023
50.000000	0.025583

